General Relativity from Intersection Theory and Loop Integrals

The study investigates the gravitational scattering amplitude between two Schwarzschild black holes in a two to two interaction, focusing on the Second Post-Minkowskian correction (2 PM). Analyzing contributions from box and cross-box diagrams, the research interprets Feynman integrals as pairings between twisted co-cycles and cycles. The concept of twisted (co)-homology groups is introduced, leading to a master integral decomposition formula. The study successfully applies intersection theory to compute coefficients of the master integral basis, marking the first application of intersection theory in the quantum field theoretic description of gravity. The results align with existing literature on the 2PM correction.

==> out.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/report.cls
Document Class: report 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo)) (./BefPakDef.tex
(/usr/share/texlive/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifvtex.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(./ku-forside.sty (/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/cyrillic/ot2enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot4enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/polski/ot4cmr.fd))
(/usr/share/texlive/texmf-dist/tex/latex/eso-pic/eso-pic.sty
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/base/fix-cm.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/ae/ae.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/ae/t1aer.fd)))
(/usr/share/texlive/texmf-dist/tex/latex/ae/aecompl.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/generic/babel/babel.sty
(/usr/share/texlive/texmf-dist/tex/generic/babel/switch.def)
(/usr/share/texlive/texmf-dist/tex/generic/babel-danish/danish.ldf
(/usr/share/texlive/texmf-dist/tex/generic/babel/babel.def
(/usr/share/texlive/texmf-dist/tex/generic/babel/txtbabel.def)))
(/usr/share/texlive/texmf-dist/tex/generic/babel-english/english.ldf)))
(/usr/share/texlive/texmf-dist/tex/latex/base/inputenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/utf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot2enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.dfu)))
(/usr/share/texlive/texmf-dist/tex/latex/IEEEtran/IEEEtrantools.sty
-- See the "IEEEtrantools_doc.txt" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/tools/
) (/usr/share/texlive/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') (/usr/share/texmf/tex/latex/lm/lmodern.sty)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsxtra.sty)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/physics/physics.sty
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\big ' for the command '\@quantity' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Big ' for the command '\@quantity' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\bigg ' for the command '\@quantity' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Bigg ' for the command '\@quantity' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\big ' for the command '\@braces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Big ' for the command '\@braces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\bigg ' for the command '\@braces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Bigg ' for the command '\@braces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\big ' for the command '\fbraces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Big ' for the command '\fbraces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\bigg ' for the command '\fbraces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\Bigg ' for the command '\fbraces' should be a single
* character.
*************************************************
*************************************************
* LaTeX warning: "xparse/not-single-char"
* 
* Argument delimiter '\ket ' for the command '\bra' should be a single
* character.
*************************************************
))

LaTeX Warning: Unused global option(s):
    [usenames].

(./main.aux) (/usr/share/texlive/texmf-dist/tex/latex/cyrillic/ot2cmr.fd)
(/usr/share/texmf/tex/latex/lm/t1lmr.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-cmr.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texmf/tex/latex/lm/ot1lmr.fd)
(/usr/share/texmf/tex/latex/lm/omllmm.fd)
(/usr/share/texmf/tex/latex/lm/omslmsy.fd)
(/usr/share/texmf/tex/latex/lm/omxlmex.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/usr/share/texmf/tex/latex/lm/ot1lmss.fd)
(/usr/share/texmf/tex/latex/lm/ot1lmtt.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/t1phv.fd)

LaTeX Font Warning: Font shape `T1/phv/sb/n' undefined
(Font)              using `T1/phv/m/n' instead on input line 16.


LaTeX Font Warning: Font shape `U/rsfs/m/n' in size <22> not available
(Font)              size <20.74> substituted on input line 16.


LaTeX Font Warning: Font shape `U/rsfs/m/n' in size <15.39993> not available
(Font)              size <14.4> substituted on input line 16.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map} <./ku-farve.pdf> <./ku-en
.pdf>] [2] [3]
Underfull \hbox (badness 10000) in paragraph at lines 25--26

[4] (./main.toc [5]) [6] (./intor.tex
Chapter 1.

Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19


Underfull \hbox (badness 10000) in paragraph at lines 2--19

[7] [8]
Underfull \hbox (badness 10000) in paragraph at lines 20--21


Underfull \hbox (badness 10000) in paragraph at lines 20--21


Underfull \hbox (badness 10000) in paragraph at lines 22--23

) (./intor_QFT_and_GR.tex [9]
Chapter 2.
[10] [11] [12] (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/ueuf.fd)
(/usr/share/texlive/texmf-dist/tex/latex/microtype/mt-euf.cfg) [13] [14]
[15 <./images/GavProp.jpg>] [16 <./images/GVRul.jpg> <./images/IMG_3867.jpg>]
[17] [18]) (./Bicot.tex
Chapter 3.
[19] [20] [21] [22] [23] (/usr/share/texmf/tex/latex/lm/t1lmtt.fd)
Overfull \hbox (17.25964pt too wide) in paragraph at lines 291--294
\T1/lmtt/m/n/10 20rule _ 1904 . 02667v1 % 20-[] % 20new % 20prop % 202 . nb$[] 
\T1/lmr/m/n/10 (-20) and []$\T1/lmtt/m/n/10 https : / / www . wolframcloud . co
m / obj / wfv651 /
[24]
Underfull \hbox (badness 10000) in paragraph at lines 318--320

[25] [26]) (./Inter_1.tex
Chapter 4.
[27] (/usr/share/texmf/tex/latex/lm/omslmr.fd)
Underfull \hbox (badness 10000) in paragraph at lines 46--47


Underfull \hbox (badness 10000) in paragraph at lines 47--48


Underfull \hbox (badness 10000) in paragraph at lines 48--49

[28 <././images/HyperPlanes.jpg>] [29] [30] [31] [32 <././images/bump.jpg>]
[33] [34] [35] [36] [37] [38] [39] [40] [41] [42] [43] [44] [45])
(./Inter_2_Cop.tex
Chapter 5.
[46] [47] [48]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 155.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 155.

[49] [50] [51 <./images/Emulint.jpg>]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 287.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 287.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\braket' on input line 287.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 287.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 287.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 287.

[52]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 375.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\Omega' on input line 375.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 375.

[53] [54] [55] [56]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\left' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\delimiter' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\varphi' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\delimiter' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\varphi' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\vee' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\right' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\delimiter' on input line 575.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 575.

[57] [58] [59] [60]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\left' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\delimiter' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\varphi' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\right' on input line 880.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 880.

[61] [62] [63]) (./Intr_Bas_Grav.tex
Chapter 6.

LaTeX Warning: Reference `Intersection Theory II' on page 64 undefined on input
 line 16.

[64]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 69.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 69.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 69.


LaTeX Warning: Reference `dimensioncode' on page 65 undefined on input line 78.


[65]

LaTeX Warning: Reference `base_size_code' on page 66 undefined on input line 12
7.

[66] [67] [68] [69] [70] [71] [72] [73] [74]) (./soft_lim.tex [75 <./MIDGrav.jp
g>]
Chapter 7.

Underfull \hbox (badness 10000) in paragraph at lines 3--6


Underfull \hbox (badness 10000) in paragraph at lines 3--6

[76] [77] [78] [79] [80] [81] [82]) (./sum.tex
Chapter 8.

LaTeX Warning: Reference `INC' on page 83 undefined on input line 6.


Underfull \hbox (badness 10000) in paragraph at lines 2--8


Underfull \hbox (badness 10000) in paragraph at lines 2--8


Underfull \hbox (badness 10000) in paragraph at lines 2--8


Underfull \hbox (badness 10000) in paragraph at lines 2--8


Underfull \hbox (badness 10000) in paragraph at lines 2--8

[83]) (./Code.tex) (./thnks.tex [84])
Underfull \hbox (badness 10000) in paragraph at lines 2--39


Underfull \hbox (badness 10000) in paragraph at lines 2--39


Underfull \hbox (badness 10000) in paragraph at lines 2--39


Underfull \hbox (badness 10000) in paragraph at lines 2--39

[85] (./main.bbl [86] [87]) [88]

Package caption Warning: Unused \captionsetup[sub] on input line 32.
See the caption package documentation for explanation.


Underfull \hbox (badness 10000) in paragraph at lines 50--53

[89 <./images/My_Signature.jpeg>] (./main.aux)

LaTeX Font Warning: Size substitutions with differences
(Font)              up to 1.26pt have occurred.


LaTeX Font Warning: Some font shapes were not available, defaults substituted.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(\end occurred when \iftrue on line 92 was incomplete)
(see the transcript file for additional information){/usr/share/texmf/fonts/enc
/dvips/lm/lm-ec.enc}{/usr/share/texmf/fonts/enc/dvips/lm/lm-rmtt.enc}{/usr/shar
e/texmf/fonts/enc/dvips/lm/lm-mathsy.enc}{/usr/share/texmf/fonts/enc/dvips/lm/l
m-rm.enc}{/usr/share/texmf/fonts/enc/dvips/lm/lm-mathit.enc}{/usr/share/texmf/f
onts/enc/dvips/lm/lm-mathex.enc}{/usr/share/texlive/texmf-dist/fonts/enc/dvips/
base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/euler/eu
fm10.pfb></usr/share/texmf/fonts/type1/public/lm/lmbsy10.pfb></usr/share/texmf/
fonts/type1/public/lm/lmbx10.pfb></usr/share/texmf/fonts/type1/public/lm/lmbx12
.pfb></usr/share/texmf/fonts/type1/public/lm/lmbx5.pfb></usr/share/texmf/fonts/
type1/public/lm/lmbx7.pfb></usr/share/texmf/fonts/type1/public/lm/lmbx8.pfb></u
sr/share/texmf/fonts/type1/public/lm/lmex10.pfb></usr/share/texmf/fonts/type1/p
ublic/lm/lmmi10.pfb></usr/share/texmf/fonts/type1/public/lm/lmmi12.pfb></usr/sh
are/texmf/fonts/type1/public/lm/lmmi5.pfb></usr/share/texmf/fonts/type1/public/
lm/lmmi7.pfb></usr/share/texmf/fonts/type1/public/lm/lmmib5.pfb></usr/share/tex
mf/fonts/type1/public/lm/lmmib7.pfb></usr/share/texmf/fonts/type1/public/lm/lmr
10.pfb></usr/share/texmf/fonts/type1/public/lm/lmr12.pfb></usr/share/texmf/font
s/type1/public/lm/lmr5.pfb></usr/share/texmf/fonts/type1/public/lm/lmr7.pfb></u
sr/share/texmf/fonts/type1/public/lm/lmr8.pfb></usr/share/texmf/fonts/type1/pub
lic/lm/lmri10.pfb></usr/share/texmf/fonts/type1/public/lm/lmss10.pfb></usr/shar
e/texmf/fonts/type1/public/lm/lmss8.pfb></usr/share/texmf/fonts/type1/public/lm
/lmsy10.pfb></usr/share/texmf/fonts/type1/public/lm/lmsy5.pfb></usr/share/texmf
/fonts/type1/public/lm/lmsy7.pfb></usr/share/texmf/fonts/type1/public/lm/lmsy8.
pfb></usr/share/texmf/fonts/type1/public/lm/lmtt10.pfb></usr/share/texlive/texm
f-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/share/texlive/texmf
-dist/fonts/type1/public/amsfonts/symbols/msam7.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/share/texlive/texmf-di
st/fonts/type1/public/amsfonts/symbols/msbm7.pfb></usr/share/texlive/texmf-dist
/fonts/type1/urw/helvetic/uhvb8a.pfb></usr/share/texlive/texmf-dist/fonts/type1
/urw/helvetic/uhvr8a.pfb>
Output written on main.pdf (89 pages, 1848540 bytes).
Transcript written on main.log.

